Directly Optimizing IoU for Bounding Box Localization

Object detection has seen remarkable progress in recent years with the introduction of Convolutional Neural Networks (CNN). Object detection is a multi-task learning problem where both the position of the objects in the images as well as their classes needs to be correctly identified. The idea here is to maximize the overlap between the ground-truth bounding boxes and the predictions i.e. the Intersection over Union (IoU). In the scope of work seen currently in this domain, IoU is approximated by using the Huber loss as a proxy but this indirect method does not leverage the IoU information and treats the bounding box as four independent, unrelated terms of regression. This is not true for a bounding box where the four coordinates are highly correlated and hold a semantic meaning when taken together. The direct optimization of the IoU is not possible due to its non-convex and non-differentiable nature. In this paper, we have formulated a novel loss namely, the Smooth IoU, which directly optimizes the IoUs for the bounding boxes. This loss has been evaluated on the Oxford IIIT Pets, Udacity self-driving car, PASCAL VOC, and VWFS Car Damage datasets and has shown performance gains over the standard Huber loss.

==> Reviews/Review.txt <==
SUBMISSION: 13
TITLE: Directly Optimizing IoU for Bounding Box Localization


----------------------- REVIEW 1 ---------------------
SUBMISSION: 13
TITLE: Directly Optimizing IoU for Bounding Box Localization
AUTHORS: Mofassir Ul Islam Arif, Mohsan Jameel and Lars Schmidt-Thieme

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
Paper 13 Directly optimising IoU for bounding box localisation

The paper presents a new loss function for localising bounding boxes in object detection and classification tasks. The new loss function is a linear combination of existing well-known loss functions. The linear combination overcomes some of the shortcomings for the two existing loss functions. The new loss function is tested by incorporating it into a classification scheme tested on several data basis. The results show modest improvement over the existing methods.

Overall, this is a nice paper. The motivation and background are well presented, the organisation is logical and the writing is clear.

The results are not strong. The proposed method leads to very small improvements in most cases, sometimes being better than the existing method only in the third decimal place. Variances are not reported and there are no error bars and so there is no way to see if the improvements are significant in any way. 

There is also some theoretical confusion. The authors correctly state that the lack of differentiability of a loss function is an inherent weakness that may cause problems with convergence. The Huber loss function is not differentiable at “delta” (notation of equation (2)) and the IoU loss function is not differentiable at the point where the bounding boxes become disjoint. The proposed loss function is a linear combination of these loss functions (equation 7) and so is also not differentiable at these points. I suggest the authors revisit the language used here. In the literature “smooth” is  often used to mean differentiable and sometimes infinitely differentiable. The authors should clarify what is meant and explain how loss function in equation 7 becomes differentiable. Or they should remove this aspect of the discussion. In practice, mild violation of differentiability is often not an issue since numerical implementations only approximate derivatives over discre!
 te intervals and so cannot distinguish between a corner (not differentiable) and a corner rounded at very high resolution (differentiable). For this reason, the paper remains viable, even if the it turns out that the proposed loss function is not differentiable after all as I believe is the case.

Some minor comments.
1. Figure text is too small. I cannot read the text in Figures 1, 2 and 3. Usually, such information is better placed in the caption. If text does appear on the figure, it should be large enough to read - even by old people.
2. The abbreviation FCN on page 1 is not defined. 
3. In the last paragraph on page 2, I recommend “prevents” in place of “enables preventing” 
4. Equation 4, why write out “Intersection” in the denominator and give the formula in the numerator?



----------------------- REVIEW 2 ---------------------
SUBMISSION: 13
TITLE: Directly Optimizing IoU for Bounding Box Localization
AUTHORS: Mofassir Ul Islam Arif, Mohsan Jameel and Lars Schmidt-Thieme

----------- Overall evaluation -----------
SCORE: 0 (borderline paper)
----- TEXT:
In this paper, the authors have presented a new loss function for the bounding box localization of two-stage models. 

The Intersection of Union (IoU) criteria were looked into as a parameter. The proposed loss optimizes the IoU directly. The proposed technique the bounding box parameters as a single highly correlated item. 

Authors have demonstrated the effectiveness of their model by replacing the Huber loss in Faster RCNN. A detailed quantitative analysis was carried out to demonstrate the better bounding box localization accuracy on publicly available datasets, which in turn improves the underlying classification performance.  

Comparative studies with baseline techniques were also performed by the authors. The modular and robust nature of the proposed loss makes it readily compatible with all two-stage models.

The primary drawback of the proposed method is that it lacks a comparative study with other proposed technique in the literature. Authors have only compared with the baseline. In the literature, there are other techniques available for similar tasks. It would have been nice to see performance comparison with those techniques too. Also, the scenarios where the proposed technique is performing less than the baseline, the authors must investigate the reason and explain in the paper.



----------------------- REVIEW 3 ---------------------
SUBMISSION: 13
TITLE: Directly Optimizing IoU for Bounding Box Localization
AUTHORS: Mofassir Ul Islam Arif, Mohsan Jameel and Lars Schmidt-Thieme

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
The author proposed a smooth IOU loss function that combines the Huber loss with the IoU loss and tested it on a few benchmark datasets (Pascal VOC, Udacity, PETS, and VWFS) commonly used for object detection and tracking.
Overall the paper was well written and explained well. Experimental results also appeared to be convincing. However, there are a couple of issues that concern me. My more specific comments are given below.

In the Introduction section, refs [9] and [15] are the SSD and YOLO9000 papers. Both are one-stage object detectors. Only refs [5] (Fast R-CNN) and [16] (Faster R-CNN) are two-stage object detection methods. I suggest the authors remove references to [9] and [15] in the first paragraph there.

Equations should be blended with the main text. On page 2, Eqs.(2) and (3) seem to be two stand-alone objects that are disconnected from the main text. What does $\delta$ in Equation (2) represent? All the maths symbols should be explained immediately below each equation. The sentence that states $\delta$ being a threshold value appears two paragraphs later. This is too late.

In Eq.(2), the term $z$ was explained below Eq.(3) as the L1 loss between the ground truth and predicted bounding boxes. What is the L1 loss for two input bounding boxes? Is it meaningful to treat the 4 coordinates that define the location and size of a bounding box as a point in R^4? This is my first concern.

Eqs.(4) and (5) are correct. However, the formulae that the authors used for defining $I_h$ and $I_w$ (see the paragraph below Eq.(5)) do not give the correct intersection region of the two bounding boxes. This is probably a careless mistake from the authors.

At the bottom of page 3, the authors mentioned that they translated the predicted bounding box over the ground truth bounding box. On the top of page 4, the authors then mentioned that they limited the movement of the box to the x-coordinates only. Was this limitation on movement just applied to Figure 1 to simplify the illustration? or was this limitation on movement applied also to the smooth IOU loss function proposed in Eq.(7)? If the answer to the last question is "yes" then the solution proposed in the paper is sub-optimal only. As the authors also described earlier in the paper that each bounding box comprises 4 coordinates that should be treated together rather than independently. Just improving one corner (or one coordinate) of the bounding box does not guarantee the IoU score to be close to 1 -- if the predicted bounding box is too large or too small, then the IoU value would decrease.

Tables, figures, and Algorithms should be placed at the bottom of each page rather than interleaving with the main text. Algorithm 1 (on page 8) was never referred to in the text and was never explained. What was the 'Transform' function on lines 2 and 3?

The authors did propose a novel treatment to the loss function used behind the two-stage detector and their method would be useful for object tracking methods also. However, I feel that if only one coordinate of the 4 coordinates that define a bounding box was considered, then the research work is still not finished. This is my second concern.

I suggest the authors briefly address the two concerns that I raise above in their revised paper.


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

